Algebraic Properties of PAC Codes

We analyze polarization-adjusted convolutional codes using the algebraic representation of polar and Reed-Muller codes. We define a large class of codes, called generalized polynomial polar codes which include PAC codes and Reverse PAC codes. We derive structural properties of generalized polynomial polar codes, such as duality, minimum distance. We also deduce some structural limits in terms of number of minimum weight codewords, and dimension of monomial sub-code.

==> FiguresISIT2026/Generalized-Avr-monomial-up.txt <==
14 , 26
15 , 26
16 , 31
17 , 31
18 , 34
19 , 34
20 , 34
21 , 36
23 , 39
24 , 39
25 , 39
26 , 39
27 , 44
28 , 45
29 , 45
30 , 45
31 , 45
32 , 45
33 , 45
34 , 45
35 , 46
36 , 46
37 , 46
38 , 46
39 , 49
40 , 49
41 , 51
42 , 51
43 , 52
44 , 52
45 , 52
46 , 55
47 , 55
48 , 55
49 , 55
50 , 55

==> FiguresISIT2026/Generalized-Avr-monomial.txt <==
14 , 9
15 , 9
16 , 9
17 , 9
18 , 9
19 , 12
20 , 12
21 , 12
22 , 13
23 , 13
24 , 15
25 , 15
26 , 17
27 , 18
28 , 18
29 , 18
30 , 19
31 , 19
32 , 19
33 , 19
34 , 19
35 , 19
36 , 20
37 , 20
38 , 25
39 , 25
40 , 25
41 , 25
42 , 28
43 , 28
44 , 30
45 , 30
46 , 31
47 , 33
48 , 33
49 , 38
50 , 38

==> FiguresISIT2026/Generalized-Avr-polar.txt <==
14 , 10
15 , 10
16 , 10
17 , 10
18 , 10
19 , 12
20 , 12
21 , 12
22 , 14
23 , 14
24 , 16
25 , 17
26 , 19
27 , 19
28 , 20
29 , 20
30 , 22
31 , 23
32 , 23
33 , 25
34 , 26
35 , 26
36 , 28
37 , 29
38 , 31
39 , 31
40 , 32
41 , 32
42 , 34
43 , 34
44 , 36
45 , 38
46 , 38
47 , 40
48 , 42
49 , 44
50 , 46

==> FiguresISIT2026/LBound-decreasing.txt <==
14 , 6
15 , 6
16 , 6
17 , 6
18 , 6
19 , 10
20 , 10
21 , 10
22 , 12
23 , 12
24 , 13
25 , 13
26 , 14
27 , 14
28 , 14
29 , 14
30 , 14
31 , 14
32 , 14
33 , 14
34 , 14
35 , 14
36 , 14
37 , 14
38 , 22
39 , 22
40 , 22
41 , 22
42 , 26
43 , 26
44 , 28
45 , 28
46 , 28
47 , 29
48 , 29
49 , 30
50 , 30

==> FiguresISIT2026/UBound-decreasing.txt <==
14 , 33
15 , 33
16 , 34
17 , 34
18 , 35
19 , 35
20 , 35
21 , 37
22 , 37
23 , 41
24 , 41
25 , 41
26 , 41
27 , 49
28 , 49
29 , 49
30 , 49
31 , 49
32 , 49
34 , 49
35 , 49
36 , 49
37 , 49
38 , 49
39 , 50
40 , 50
41 , 51
42 , 51
43 , 53
44 , 53
45 , 53
46 , 57
47 , 57
48 , 57
49 , 57
50 , 57

==> FiguresISIT2026/diagonal.txt <==
14 , 14
15 , 15
16 , 16
17 , 17
18 , 18
19 , 19
20 , 20
21 , 21
22 , 22
23 , 23
24 , 24
25 , 25
26 , 26
27 , 27
28 , 28
29 , 29
30 , 30
31 , 31
32 , 32
33 , 33
34 , 34
35 , 35
36 , 36
37 , 37
38 , 38
39 , 39
40 , 40
41 , 41
42 , 42
43 , 43
44 , 44
45 , 45
46 , 46
47 , 47
48 , 48
49 , 49
50 , 50

==> FiguresISIT2026/f101-polar.txt <==
14 , 10
15 , 11
16 , 11
17 , 12
18 , 13
19 , 15
20 , 15
21 , 16
22 , 17
23 , 17
24 , 18
25 , 19
26 , 21
27 , 21
28 , 22
29 , 23
30 , 25
31 , 25
32 , 26
33 , 27
34 , 29
35 , 29
36 , 30
37 , 31
38 , 33
39 , 33
40 , 34
41 , 35
42 , 37
43 , 38
44 , 39
45 , 41
46 , 41
47 , 42
48 , 43
49 , 45
50 , 46

==> FiguresISIT2026/f10101-polar.txt <==
14 , 10
15 , 11
16 , 11
17 , 12
18 , 12
19 , 14
20 , 14
21 , 15
22 , 16
23 , 16
24 , 17
25 , 18
26 , 20
27 , 20
28 , 21
29 , 21
30 , 23
31 , 23
32 , 24
33 , 25
34 , 27
35 , 27
36 , 29
37 , 30
38 , 32
39 , 32
40 , 33
41 , 34
42 , 36
43 , 37
44 , 38
45 , 40
46 , 40
47 , 42
48 , 43
49 , 45
50 , 46

==> FiguresISIT2026/f101010101-monomial-up.txt <==
14 , 23
15 , 24
16 , 29
17 , 30
18 , 31
19 , 31
20 , 32
21 , 33
22 , 33
23 , 35
24 , 35
25 , 36
26 , 36
27 , 40
28 , 41
29 , 42
30 , 42
31 , 43
32 , 44
33 , 44
34 , 44
35 , 46
36 , 46
37 , 46
38 , 46
39 , 50
40 , 50
41 , 51
42 , 51
43 , 52
44 , 52
45 , 52
46 , 54
47 , 54
48 , 54
49 , 54
50 , 54

==> FiguresISIT2026/f101010101-monomial.txt <==
14 , 10
15 , 11
16 , 11
17 , 12
18 , 12
19 , 14
20 , 14
21 , 14
22 , 15
23 , 15
24 , 16
25 , 17
26 , 19
27 , 19
28 , 20
29 , 20
30 , 23
31 , 23
32 , 23
33 , 25
34 , 25
35 , 25
36 , 27
37 , 27
38 , 29
39 , 29
40 , 30
41 , 30
42 , 33
43 , 33
44 , 35
45 , 35
46 , 35
47 , 37
48 , 37
49 , 43
50 , 44

==> FiguresISIT2026/f101010101-polar.txt <==
14 , 10
15 , 11
16 , 11
17 , 12
18 , 12
19 , 14
20 , 15
21 , 15
22 , 16
23 , 16
24 , 17
25 , 18
26 , 20
27 , 20
28 , 21
29 , 21
30 , 23
31 , 24
32 , 24
33 , 26
34 , 27
35 , 27
36 , 29
37 , 30
38 , 32
39 , 32
40 , 33
41 , 34
42 , 36
43 , 37
44 , 39
45 , 40
46 , 40
47 , 42
48 , 43
49 , 45
50 , 46

==> FiguresISIT2026/f1011-monomial-up.txt <==
14 , 20
15 , 21
16 , 23
17 , 24
18 , 25
19 , 25
20 , 28
21 , 29
22 , 30
23 , 33
24 , 33
25 , 34
26 , 34
27 , 37
28 , 37
29 , 38
30 , 38
31 , 40
32 , 40
33 , 41
34 , 41
35 , 43
36 , 44
37 , 45
38 , 45
39 , 47
40 , 48
41 , 49
42 , 49
43 , 50
44 , 51
45 , 51
46 , 54
47 , 54
48 , 55
49 , 55
50 , 55

==> FiguresISIT2026/f1011-monomial.txt <==
14 , 9
15 , 9
16 , 9
17 , 9
18 , 9
19 , 12
20 , 12
21 , 12
22 , 13
23 , 13
24 , 15
25 , 15
26 , 17
27 , 17
28 , 18
29 , 18
30 , 18
31 , 18
32 , 18
33 , 18
34 , 18
35 , 18
36 , 19
37 , 19
38 , 25
39 , 25
40 , 25
41 , 25
42 , 28
43 , 28
44 , 29
45 , 29
46 , 29
47 , 31
48 , 32
49 , 37
50 , 37

==> FiguresISIT2026/f1011-polar.txt <==
14 , 10
15 , 10
16 , 10
17 , 11
18 , 11
19 , 13
20 , 13
21 , 14
22 , 15
23 , 15
24 , 17
25 , 18
26 , 20
27 , 20
28 , 21
29 , 22
30 , 24
31 , 24
32 , 25
33 , 26
34 , 28
35 , 28
36 , 29
37 , 30
38 , 32
39 , 32
40 , 33
41 , 33
42 , 35
43 , 36
44 , 37
45 , 39
46 , 39
47 , 41
48 , 42
49 , 44
50 , 46

==> FiguresISIT2026/f1011011-monomial-up.txt <==
14 , 23
15 , 24
16 , 27
17 , 28
18 , 29
19 , 29
20 , 33
21 , 34
22 , 34
23 , 38
24 , 38
25 , 38
26 , 38
27 , 43
28 , 43
29 , 43
30 , 43
31 , 45
32 , 45
33 , 45
34 , 45
35 , 47
36 , 47
37 , 47
38 , 47
39 , 50
40 , 50
41 , 51
42 , 51
43 , 52
44 , 52
45 , 52
46 , 56
47 , 56
48 , 56
49 , 56
50 , 56

==> FiguresISIT2026/f1011011-monomial.txt <==
14 , 8
15 , 8
16 , 8
17 , 8
18 , 8
19 , 12
20 , 12
21 , 12
22 , 13
23 , 13
24 , 14
25 , 14
26 , 16
27 , 16
28 , 16
29 , 16
30 , 17
31 , 17
32 , 17
33 , 17
34 , 17
35 , 17
36 , 17
37 , 17
38 , 24
39 , 24
40 , 24
41 , 24
42 , 28
43 , 28
44 , 29
45 , 29
46 , 29
47 , 31
48 , 31
49 , 36
50 , 36

==> FiguresISIT2026/f1011011-polar.txt <==
14 , 10
15 , 11
16 , 11
17 , 11
18 , 11
19 , 13
20 , 13
21 , 13
22 , 15
23 , 15
24 , 16
25 , 17
26 , 19
27 , 19
28 , 20
29 , 20
30 , 22
31 , 22
32 , 22
33 , 24
34 , 26
35 , 26
36 , 28
37 , 29
38 , 31
39 , 31
40 , 32
41 , 33
42 , 35
43 , 35
44 , 37
45 , 39
46 , 39
47 , 41
48 , 43
49 , 45
50 , 46

==> FiguresISIT2026/f11-monomial-up.txt <==
14 , 18
15 , 19
16 , 20
17 , 22
18 , 23
19 , 23
20 , 25
21 , 27
22 , 27
23 , 29
24 , 30
25 , 30
26 , 31
27 , 33
28 , 34
29 , 34
30 , 35
31 , 36
32 , 37
33 , 38
34 , 39
35 , 40
36 , 42
37 , 43
38 , 43
39 , 44
40 , 46
41 , 47
42 , 47
43 , 49
44 , 49
45 , 49
46 , 51
47 , 52
48 , 52
49 , 53
50 , 54

==> FiguresISIT2026/f11-monomial.txt <==
14 , 7
15 , 7
16 , 7
17 , 7
18 , 7
19 , 11
20 , 11
21 , 11
22 , 13
23 , 13
24 , 14
25 , 14
26 , 15
27 , 15
28 , 15
29 , 15
30 , 15
31 , 15
32 , 15
33 , 15
34 , 15
35 , 15
36 , 15
37 , 15
38 , 23
39 , 23
40 , 23
41 , 23
42 , 27
43 , 27
44 , 29
45 , 29
46 , 29
47 , 30
48 , 30
49 , 31
50 , 31

==> FiguresISIT2026/f11-polar.txt <==
14 , 10
15 , 11
16 , 12
17 , 12
18 , 13
19 , 15
20 , 15
21 , 15
22 , 17
23 , 17
24 , 18
25 , 20
26 , 21
27 , 21
28 , 22
29 , 24
30 , 25
31 , 26
32 , 27
33 , 28
34 , 29
35 , 30
36 , 30
37 , 31
38 , 33
39 , 34
40 , 34
41 , 35
42 , 37
43 , 37
44 , 39
45 , 41
46 , 41
47 , 42
48 , 44
49 , 45
50 , 46

==> FiguresISIT2026/f1111-polar.txt <==
14 , 9
15 , 9
16 , 9
17 , 9
18 , 9
19 , 11
20 , 11
21 , 11
22 , 13
23 , 13
24 , 15
25 , 17
26 , 19
27 , 19
28 , 20
29 , 22
30 , 23
31 , 24
32 , 25
33 , 26
34 , 27
35 , 28
36 , 28
37 , 29
38 , 31
39 , 31
40 , 31
41 , 31
42 , 33
43 , 33
44 , 35
45 , 37
46 , 37
47 , 39
48 , 41
49 , 43
50 , 45
